MONAA: A Tool for Timed Pattern Matching with Automata-Based Acceleration

We present monaa, a monitoring tool over a real-time property specified by either a timed automaton or a timed regular expression. It implements a timed pattern matching algorithm that combines 1) features suited for online monitoring, and 2) acceleration by automata-based skipping. Our experiments demonstrate monaa's performance advantage, especially in online usage.

==> figs/0128050447/execution_time.tsv <==
     306	79.32	0.21	0.12	0.03
  127552	79.42	0.31	33.03	2
  255750	80.54	0.42	63.69	3.99
  383168	80.47	0.53	94.55	6.01
  508756	81.76	0.64	131.45	7.93
  632484	86.69	0.75	160.11	9.92
  758500	83.12	0.86	192.74	11.94
  894692	83.6	0.98	229.91	13.96
 1011426	83.64	1.08	260.35	15.91


==> figs/0128050447/max_res_set.tsv <==
     306	37932	7464	27944	27880
  127552	37972	7464	27816	45112
  255750	37908	7388	28044	65884
  383168	37932	7328	28332	86848
  508756	38168	7452	28044	99912
  632484	37956	7428	27696	107704
  758500	37960	7448	27948	144620
  894692	38100	7312	30476	155396
 1011426	38116	7432	27976	166008


==> figs/0129053206/execution_time.tsv <==
     306	0.16	0.82	0.21	0.46	0.03
  127552	0.1	1.27	0.31	31.8	1.99
  255750	0.1	1.74	0.42	60.06	3.95
  383168	0.1	2.26	0.53	92.65	5.96
  508756	0.1	2.68	0.64	121.6	7.89
  632484	0.1	3.15	0.75	158.97	9.91
  758500	0.1	3.63	0.86	180.1	11.87
  894692	0.1	4.09	0.97	214.14	13.97
 1011426	0.1	4.56	1.08	246.74	15.81


==> figs/0129053206/max_res_set.tsv <==
     306	6544	10792	7344	28376	28332
  127552	6672	10924	7332	27964	46240
  255750	6592	10920	7292	28180	65592
  383168	6596	10820	7468	27972	87480
  508756	6560	10704	7328	28136	98848
  632484	6632	10704	7296	28088	107908
  758500	6632	10864	7344	28148	144164
  894692	6560	10912	7340	28092	159152
 1011426	6592	10768	7464	27840	167544


==> figs/0129072214/execution_time.tsv <==
     306	11.51	0.81	0.21	0.39	0.03
  127552	12.17	1.28	0.31	32.2	1.99
  255750	12.8	1.74	0.42	67.04	3.98
  383168	13.01	2.21	0.53	94.71	5.98
  508756	14.48	2.69	0.64	126.61	7.92
  632484	14.39	3.23	0.75	154.13	9.91
  758500	14.53	3.78	0.86	193	11.94
  894692	15.06	4.1	0.97	225.08	13.9
 1011426	15.63	4.6	1.08	251.83	15.94


==> figs/0129072214/max_res_set.tsv <==
     306	19148	10868	7444	27696	27692
  127552	19148	10904	7448	28004	45888
  255750	19024	10856	7464	28132	63136
  383168	19136	10904	7480	28540	87564
  508756	19140	10936	7292	28116	102124
  632484	19024	10764	7428	27764	109196
  758500	19188	10912	7476	27848	144056
  894692	19024	10856	7328	27948	155500
 1011426	19004	10856	7464	28136	167456


==> figs/0129094951/execution_time.tsv <==
     708	7.03	0.8	0.2	0.13	0.03
  218247	7.55	1.27	0.31	37.45	1.56
  436611	8.05	1.73	0.42	75.93	3.13
  655237	8.54	2.21	0.53	115.88	4.69
  870967	9.16	2.69	0.64	153.71	6.21
 1087411	9.53	3.14	0.75	189.55	7.75
 1304404	10.05	3.6	0.85	216.92	9.33
 1527632	10.53	4.06	0.97	260.77	10.88
 1739525	11.05	4.56	1.07	289.63	12.39


==> figs/0129094951/max_res_set.tsv <==
     708	16468	10808	7308	27684	27456
  218247	16312	10808	7464	28008	45700
  436611	16312	10752	7308	27580	65764
  655237	16344	10692	7308	27716	87928
  870967	16468	10840	7288	27580	99540
 1087411	16280	10900	7452	27592	109076
 1304404	16340	10768	7292	27712	147048
 1527632	16468	10696	7440	28012	153992
 1739525	16312	10808	7288	27340	166660


==> figs/gear.tsv <==
     306	0.05	0	0.29	0.01
  127552	0.18	0.04	9.22	0.15
  255750	0.36	0.07	18.22	0.29
  383168	0.53	0.11	27.54	0.44
  508756	0.7	0.14	36.22	0.58
  632484	0.87	0.18	44.69	0.71
  758500	1.04	0.22	53.81	0.86
  894692	1.24	0.25	67.96	1.02
 1011426	1.38	0.29	71.02	1.14


==> figs/gearRam.tsv <==
     306	7184	4268	26216	25868
  127552	7112	4164	25840	40420
  255750	7092	4284	25796	52292
  383168	7088	4272	25796	73468
  508756	7188	4228	25792	80580
  632484	7164	4188	25796	85740
  758500	7144	4268	25972	118996
  894692	7108	4272	25844	125588
 1011426	7164	4188	25856	129468

